Diffraction phase-free Bragg atom interferometry

Bragg Diffraction of matter waves is an established technique used in the most accurate quantum sensors. It is also the method of choice to operate large-momentum-transfer, high-sensitivity atom interferometers. It suffers, however, from an intrinsic multi-path character. Optimal control theory (OCT) has recently led to an improved robustness of atom interferometers to a range of challenging environmental effects such as vibrations or platform accelerations. In this theoretical work, we apply OCT protocols to control the Bragg diffraction phase shifts thereby enhancing the metrological accuracy of the interferometer. We show a minimization of the diffraction phase for realistic conditions of finite temperature of the incoming wavepacket in a multi-path, high-order Bragg interferometer in a Mach-Zehnder configuration. We study input states with different momentum widths and find that our approach mitigates diffraction phases below the microradian level in the case of $1\%$ of the photon recoil, thereby eliminating one of the leading systematic effects in atom interferometry.

==> Newtabledata3U.csv <==
Pulse,Gauss,BS,M,MBS,BSMBS
Generalised Pulse,0.01,1.0000,1.0000,1.0000,1.0000
,0.1,0.9976,0.9989,0.9966,0.9936
,0.3,0.8716,0.9418,0.8411,0.7807
Gaussian Pulse,0.01,0.9930,0.9993,0.9921,0.9854
,0.1,0.7810,0.9392,0.7105,0.4401
,0.3,0.5808,0.7753,0.4749,0.3226


==> Newtabledata5U.csv <==
Pulse,Gauss,BS,M,MBS,BSMBS
Generalised Pulse,0.01,1.0000,1.0000,1.0000,1.0000
,0.1,0.9962,0.9979,0.9944,0.9904
,0.3,0.8410,0.9473,0.8151,0.7409
Gaussian Pulse,0.01,0.9887,0.9990,0.9881,0.9769
,0.1,0.6751,0.9507,0.6216,0.4816
,0.3,0.5714,0.7747,0.4601,0.3369


==> TESTNewtabledata3U.csv <==
Pulse,Gauss,BS,M,MBS,BSMBS
Generalised Pulse,0.01,1.0000,1.0000,1.0000,1.0000
,0.1,0.9976,0.9989,0.9966,0.9936
,0.3,0.8703,0.9411,0.8398,0.7791
Gaussian Pulse,0.01,0.9930,0.9994,0.9923,0.9852
,0.1,0.7791,0.9566,0.7600,0.5121
,0.3,0.5670,0.7761,0.4601,0.3159


==> TESTNewtabledata5U.csv <==
Pulse,Gauss,BS,M,MBS,BSMBS
Generalised Pulse,0.01,1.0000,1.0000,1.0000,1.0000
,0.1,0.9962,0.9979,0.9944,0.9903
,0.3,0.8409,0.9475,0.8150,0.7405
Gaussian Pulse,0.01,0.9887,0.9994,0.9882,0.9766
,0.1,0.5597,0.9407,0.5427,0.5936
,0.3,0.5469,0.7761,0.4397,0.3894

